QPanda3: A High-Performance Software-Hardware Collaborative Framework for Large-Scale Quantum-Classical Computing Integration

In emerging quantum-classical integration applications, the classical time cost-especially from compilation and protocol-level communication often exceeds the execution time of quantum circuits themselves, posing a severe bottleneck to practical deployment. To overcome these limitations, QPanda3 has been extensively optimized as a high-performance quantum programming framework tailored for the demands of the NISQ era and quantum-classical hybrid workflows. It features optimized circuit compilation, a custom binary instruction stream (OriginBIS), and hardware-aware execution strategies to significantly reduce latency and communication overhead. OriginBIS achieves up to 86.9$\times$ faster encoding and 35.6$\times$ faster decoding than OpenQASM 2.0, addressing critical bottlenecks in hybrid quantum systems. Benchmarks show 10.7$\times$ compilation speedup and up to 597$\times$ acceleration in compiling large-scale circuits (e.g., a 118-qubit W-state) compared to Qiskit. n high-performance simulation, QPanda3 excels in variational quantum algorithms, achieving up to 26$\times$ faster gradient computation than Qiskit, with minimal time-complexity growth across circuit depths. These capabilities make QPanda3 well-suited for scalable quantum algorithm development in finance, materials science, and combinatorial optimization, while supporting industrial deployment and cloud-based execution in quantum-classical hybrid computing scenarios.

==> images/compile.txt <==
@startuml
left to right direction

skinparam nodesep 20
skinparam ranksep 30
skinparam class {
  BackgroundColor #F0F8FF
  ArrowColor #5B9BD5
}

' Input Stage
rectangle "Input Layer" as input #FFF2CC {
  [Raw Quantum Circuit\n<color:#BF9000>• Unstructured gate sequence\n• Redundant dependencies] as raw
}

' Core Data Structures
rectangle "Core Architecture" as core #E2EFDA {
  [Lightweight Operation Unit\n<color:#70AD47>⌾ Gate type/operands\n⌾ Dependency tags] as unit
  
  [Context Annotation\n<color:#70AD47>⌾ Segment ID\n⌾ Topology constraints\n⌾ Temporal window] as ctx
  
  [Stage Buffer\n<color:#70AD47>▣ Optimization context pool] as buf
  
  [Dependency Linked List\n<color:#70AD47>▣ Cross-segment tracking] as dep
}

' Optimization Layer
rectangle "Optimization Layer" as opt #FCE4D6 {
  [Gate Translating\n<color:#ED7D31>⚡ Dependency-aware translation] as reorder
  
  [Gate Fusion\n<color:#ED7D31>⚡ Parallel fusion] as fusion
  
  [Topology Mapping\n<color:#ED7D31>⚡ Constraint injection] as mapping
  
  [Layout Optimization\n<color:#ED7D31>⚡ Pipeline-stage layout] as sched
}

' Output Stage
rectangle "Output Layer" as output #EDEDED {
  [Optimized Circuit\n<color:#7F7F7F>✓ Compact instruction set\n✓ Topology compliance\n✓ Depth-optimized] as out
}

' Horizontal connections
input --> core
core --> opt
opt --> output

' Key data flows
unit --> buf : "Constructs"
ctx --> mapping : "Constraint propagation"
dep --> reorder : "Low-latency access"
buf --> fusion : "Context provision"

' Academic annotations
note top of unit : Atomic operation units\nwith explicit dependency tagging
note bottom of out : Supports 1000+ qubits
@enduml

==> images/protocol.txt <==
@startuml
title QPanda3 Unified Quantum Program Transmission Protocol Workflow

start

:Construct Quantum Program;

:Encapsulate via Unified Representation Layer;
note right
Standardize instruction semantics and metadata
into a transferable binary IR with structure preservation.
end note

:Compression and Optimization;
fork
  :Gate Dictionary Compression;
fork again
  :Bitstream-level Instruction Fusion;
fork again
  :Entropy-aware Compression Algorithm;
end fork

:Generate Optimized Intermediate Representation (IR);

if (Encryption Enabled?) then (Yes)
  :Encrypt Payload;
endif

:Compute Payload Hash;

:Transmit to Execution Backend;

:Verify Integrity and Security;
note right
Validate hash and decrypt payload
to ensure tamper-free transmission.
end note

:Deserialize and Parse;

:Execute on Quantum Backend;

stop
@enduml

